Reconstruction of images taken by a pair of non-regular sampling sensors using correlation based matching

Multi-view image acquisition systems with two or more cameras can be rather costly due to the number of high resolution image sensors that are required. Recently, it has been shown that by covering a low resolution sensor with a non-regular sampling mask and by using an efficient algorithm for image reconstruction, a high resolution image can be obtained. In this paper, a stereo image reconstruction setup for multi-view scenarios is proposed. A scene is captured by a pair of non-regular sampling sensors and by incorporating information from the adjacent view, the reconstruction quality can be increased. Compared to a state-of-the-art single-view reconstruction algorithm, this leads to a visually noticeable average gain in PSNR of 0.74 dB.

==> images/2005_2006_full.pgf <==
% This file has been created by Matfig2PGF v0.3.9
\begin{pgfpicture}
  % Axes
  \begin{pgfscope}
    \definecolor{matfig2pgf_color}{rgb}{1,1,1}\pgfsetfillcolor{matfig2pgf_color}
    \pgfpathrectangle{\pgfpoint{1.29724cm}{1.04343cm}}{\pgfpoint{6.69106cm}{4.51283cm}}
    \pgfusepath{fill}
  \end{pgfscope}
  % Grid
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \pgfsetdash{{\pgflinewidth}{0.5mm}}{0pt}
    \foreach \x in {2.13362,3.80638,5.47915,7.15191}
    {
      \pgfpathmoveto{\pgfpoint{\x cm}{1.04343cm}}\pgfpathlineto{\pgfpoint{\x cm}{5.55626cm}}
    }
    \foreach \y in {1.94599,2.84856,3.75113,4.65369}
    {
      \pgfpathmoveto{\pgfpoint{1.29724cm}{\y cm}}\pgfpathlineto{\pgfpoint{7.98829cm}{\y cm}}
    }
    \pgfusepath{stroke}
  \end{pgfscope}
  % X tick marks
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,0.000}
    \pgfsetstrokecolor{matfig2pgf_linecolor}
    \foreach \x in {2.13362,3.80638,5.47915,7.15191}
    {
      \pgfpathmoveto{\pgfpoint{\x cm}{1.04343cm}}\pgfpathlineto{\pgfpoint{\x cm}{1.08856cm}}
      \pgfpathmoveto{\pgfpoint{\x cm}{5.55626cm}}\pgfpathlineto{\pgfpoint{\x cm}{5.51113cm}}
    }
    \pgfusepath{stroke}
  \end{pgfscope}
  % Y tick marks
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,0.000}
    \pgfsetstrokecolor{matfig2pgf_linecolor}
    \foreach \y in {1.94599,2.84856,3.75113,4.65369}
    {
      \pgfpathmoveto{\pgfpoint{1.29724cm}{\y cm}}\pgfpathlineto{\pgfpoint{1.36415cm}{\y cm}}
      \pgfpathmoveto{\pgfpoint{7.98829cm}{\y cm}}\pgfpathlineto{\pgfpoint{7.92138cm}{\y cm}}
    }
    \pgfusepath{stroke}
  \end{pgfscope}
  % Outer axes line
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \pgfpathrectangle{\pgfpoint{1.29724cm}{1.04343cm}}{\pgfpoint{6.69106cm}{4.51283cm}}
    \pgfusepath{stroke}
  \end{pgfscope}
  % Tick labels
  \begin{pgfscope}
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[x=2.13362cm,y=0.943429cm,top]{$160$}
    \pgftext[x=3.80638cm,y=0.943429cm,top]{$320$}
    \pgftext[x=5.47915cm,y=0.943429cm,top]{$480$}
    \pgftext[x=7.15191cm,y=0.943429cm,top]{$640$}
  \end{pgfscope}
  \begin{pgfscope}
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[x=1.19724cm,y=1.04343cm,right]{$0$}
    \pgftext[x=1.19724cm,y=1.94599cm,right]{$0.2$}
    \pgftext[x=1.19724cm,y=2.84856cm,right]{$0.4$}
    \pgftext[x=1.19724cm,y=3.75113cm,right]{$0.6$}
    \pgftext[x=1.19724cm,y=4.65369cm,right]{$0.8$}
    \pgftext[x=1.19724cm,y=5.55626cm,right]{$1.0$}
  \end{pgfscope}
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[top,x=4.61453cm,y=0.408812cm,rotate=0]{Sensor distance [mm]}
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[bottom,x=0.520847cm,y=3.25754cm,rotate=90]{Average PSNR gain [dB]}
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.29724cm}{1.04343cm}}{\pgfpoint{6.69106cm}{4.51283cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,1.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {2.134/4.363,3.806/3.184,5.479/2.246,7.152/1.567}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,1.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathcircle{\pgfpointorigin}{2.00pt}\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {2.134/4.363,3.806/3.184,5.479/2.246,7.152/1.567}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{1.29724cm}{1.04343cm}}{\pgfpoint{6.69106cm}{4.51283cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{1.000,0.000,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {2.134/3.943,3.806/2.949,5.479/1.864,7.152/1.110}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{1.000,0.000,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathrectangle{\pgfpoint{-2.00pt}{-2.00pt}}{\pgfpoint{4.00pt}{4.00pt}}\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {2.134/3.943,3.806/2.949,5.479/1.864,7.152/1.110}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Axes
  \begin{pgfscope}
    \definecolor{matfig2pgf_color}{rgb}{1,1,1}\pgfsetfillcolor{matfig2pgf_color}
    \pgfpathrectangle{\pgfpoint{5.5062cm}{4.27594cm}}{\pgfpoint{2.32656cm}{1.11746cm}}
    \pgfusepath{fill}
  \end{pgfscope}
  % X tick marks
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,0.000}
    \pgfsetstrokecolor{matfig2pgf_linecolor}
    \pgfusepath{stroke}
  \end{pgfscope}
  % Y tick marks
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,0.000}
    \pgfsetstrokecolor{matfig2pgf_linecolor}
    \pgfusepath{stroke}
  \end{pgfscope}
  % Outer axes line
  \begin{pgfscope}
    \pgfsetlinewidth{0.5pt}
    \pgfpathrectangle{\pgfpoint{5.5062cm}{4.27594cm}}{\pgfpoint{2.32656cm}{1.11746cm}}
    \pgfusepath{stroke}
  \end{pgfscope}
  % Tick labels
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[left,x=6.92176cm,y=5.06389cm,rotate=0]{$2005$}
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{5.5062cm}{4.27594cm}}{\pgfpoint{2.32656cm}{1.11746cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,1.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {5.718/5.083,6.775/5.083}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{5.5062cm}{4.27594cm}}{\pgfpoint{2.32656cm}{1.11746cm}}
    \pgfusepath{clip}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{0.000,0.000,1.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathcircle{\pgfpointorigin}{2.00pt}\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {6.246/5.083}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
    \definecolor{matfig2pgf_fillcolor}{rgb}{0.000,0.000,0.000}
    \pgfsetfillcolor{matfig2pgf_fillcolor}
    \pgftext[left,x=6.92176cm,y=4.54814cm,rotate=0]{$2006$}
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{5.5062cm}{4.27594cm}}{\pgfpoint{2.32656cm}{1.11746cm}}
    \pgfusepath{clip}
    % Draw line part (line itself)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{1.000,0.000,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \pgfsetdash{}{0pt}
      \pgfsetroundjoin
      \pgfplothandlerlineto
\pgfplotstreamstart
\foreach \x/\y in {5.718/4.586,6.775/4.586}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
      \pgfusepath{stroke}
    \end{pgfscope}
  \end{pgfscope}
  \fi
  % Line
  \makeatletter\ifpgf@draftmode\makeatother\else
  \begin{pgfscope}
    \pgfpathrectangle{\pgfpoint{5.5062cm}{4.27594cm}}{\pgfpoint{2.32656cm}{1.11746cm}}
    \pgfusepath{clip}
    % Draw line part (plot marks)
    \begin{pgfscope}
      \pgfsetlinewidth{0.50pt}
      \definecolor{matfig2pgf_linecolor}{rgb}{1.000,0.000,0.000}
      \pgfsetstrokecolor{matfig2pgf_linecolor}
      \definecolor{matfig2pgf_fillcolor}{rgb}{1.000,1.000,1.000}
      \pgfsetfillcolor{matfig2pgf_fillcolor}
      \pgfplothandlermark{\pgfpathrectangle{\pgfpoint{-2.00pt}{-2.00pt}}{\pgfpoint{4.00pt}{4.00pt}}\pgfusepath{stroke,fill}}
\pgfplotstreamstart
\foreach \x/\y in {6.246/4.586}
{
\pgfplotstreampoint{\pgfpoint{\x cm}{\y cm}}
}
\pgfplotstreamend
    \end{pgfscope}
  \end{pgfscope}
  \fi
  \makeatletter\ifpgf@draftmode\makeatother\pgftext[x=4.41342cm,y=3.00338cm]{\Huge{DRAFT}}\fi
\end{pgfpicture}


==> images/increase_sensor_resolution_pipeline.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'increase_sensor_resolution_pipeline.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.925bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28313768)%
    \put(0,0){\includegraphics[width=\unitlength]{increase_sensor_resolution_pipeline.pdf}}%
    \put(0.25757954,0.15965012){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{\scriptsize{Mask}}}}%
    \put(0.65229794,0.15960656){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{\scriptsize{FSE}}}}%
    \put(0.03877975,0.00509794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a) $\bar{f}[m,n]$}}}%
    \put(0.41668292,0.00509794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b) $s[m,n]$}}}%
    \put(0.80306616,0.00509794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c) $f[m,n]$}}}%
    \put(0.41668292,-0.32077878){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b) $s[m,n]$}}}%
  \end{picture}%
\endgroup%


==> images/pipeline_block_diagram.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pipeline_block_diagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{148.65318604bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24778453)%
    \put(0,0){\includegraphics[width=\unitlength]{pipeline_block_diagram.pdf}}%
    \put(0.60546341,0.0371677){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FSE}}}%
    \put(0.22109552,0.20689657){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s[m,n]$}}}%
    \put(0.05003581,0.08876313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_{\mathrm{l}}[m,n]$}}}%
    \put(0.35836333,0.08876313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_{\mathrm{s}}[m,n]$}}}%
    \put(0.7972736,0.08876313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f[m,n]$}}}%
  \end{picture}%
\endgroup%

